Browsix: Bridging the Gap Between Unix and the Browser

Applications written to run on conventional operating systems typically depend on OS abstractions like processes, pipes, signals, sockets, and a shared file system. Porting these applications to the web currently requires extensive rewriting or hosting significant portions of code server-side because browsers present a nontraditional runtime environment that lacks OS functionality. This paper presents Browsix, a framework that bridges the considerable gap between conventional operating systems and the browser, enabling unmodified programs expecting a Unix-like environment to run directly in the browser. Browsix comprises two core parts: (1) a JavaScript-only system that makes core Unix features (including pipes, concurrent processes, signals, sockets, and a shared file system) available to web applications; and (2) extended JavaScript runtimes for C, C++, Go, and Node.js that support running programs written in these languages as processes in the browser. Browsix supports running a POSIX shell, making it straightforward to connect applications together via pipes. We illustrate Browsix's capabilities via case studies that demonstrate how it eases porting legacy applications to the browser and enables new functionality. We demonstrate a Browsix-enabled LaTeX editor that operates by executing unmodified versions of pdfLaTeX and BibTeX. This browser-only LaTeX editor can render documents in seconds, making it fast enough to be practical. We further demonstrate how Browsix lets us port a client-server application to run entirely in the browser for disconnected operation. Creating these applications required less than 50 lines of glue code and no code modifications, demonstrating how easily Browsix can be used to build sophisticated web applications from existing parts without modification.

==> data/getpid.csv <==
benchmark,microseconds,normalized
getpid - linux 4.6,0.0601,0.0017
baseline-firefox,36.3,1.00
baseline-chrome,43.5,1.20
c-firefox,72.1,1.99
c-chrome,77.5,2.13
go-firefox,146.1,4.02
go-chrome,181.8,5.01


==> data/hbench-os.tsv <==
system	test	command	kind	data	relative
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	409.4238	31.87884360570168
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	459.7168	35.91763099779162
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	368.1641	28.565476811885173
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	383.5449	29.8006344107609
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	384.7656	29.898662919092562
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	430.9082	33.604151776751664
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	360.5957	27.957695241919303
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	401.3672	31.23185705681591
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	438.7207	34.231535836177486
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	418.4570	32.604256173459156
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	412.5977	32.13372415177676
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	417.7246	32.54544067456335
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	410.1562	31.93765910459748
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	412.3535	32.114113631800855
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	395.5078	30.761317004617553
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	417.2363	32.5062276651275
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	386.2305	30.01630194740013
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	383.5449	29.8006344107609
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	446.5332	34.85891989560331
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	382.5684	29.722216422405147
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	406.9824	31.682786589038354
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	420.4102	32.761108211202576
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	407.4707	31.721999598474213
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	411.8652	32.074900622365
Firefox-46.0	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	396.2402	30.82013250351336
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	77687.5000	2368.7475413192465
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	82062.5000	2502.2007415544413
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	88062.5000	2685.2222733055655
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	80062.5000	2441.1935643040665
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	73687.5000	2246.7331868184965
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	78125.0000	2382.092861342766
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	74750.0000	2279.1432497327582
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	74937.5000	2284.862672599981
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	74500.0000	2271.5173525764612
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	74500.0000	2271.5173525764612
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	74687.5000	2277.236775443684
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	72562.5000	2212.4166496151606
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	77312.5000	2357.308695584801
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	74062.5000	2258.172032552942
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	73875.0000	2252.4526096857194
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	73750.0000	2248.639661107571
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	76062.5000	2319.1792098033166
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	73937.5000	2254.3590839747935
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	71562.5000	2181.9130609899735
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	76750.0000	2340.150426983133
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	73812.5000	2250.5461353966452
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	73750.0000	2248.639661107571
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	68937.5000	2101.8411408488564
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	66375.0000	2023.6756949968137
Firefox-46.0	lat_proc_null_static	lat_proc 16 null static	run	67437.5000	2056.0857579110752
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	72.9370	1226.0693135935398
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	87.2192	1466.348586810229
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	74.2798	1248.6601615074026
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	64.4531	1083.3388290713328
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	66.6504	1120.3055181695831
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	90.8203	1526.9323687752358
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	70.8618	1191.1567967698522
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	85.6934	1440.6790040376852
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	63.1714	1061.7759084791387
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	71.0449	1194.2372139973083
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	66.7114	1121.3317631224766
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	79.4678	1335.941453566622
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	75.9277	1276.383916554509
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	70.4956	1184.9959623149396
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	69.2749	1164.4592866756395
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	66.7725	1122.3596904441454
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	74.7070	1255.8472409152087
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	88.9280	1495.0969044414537
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	67.9932	1142.8963660834456
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	80.7495	1357.5043741588158
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	70.9839	1193.210969044415
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	102.2339	1718.9512113055187
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	69.3970	1166.5134589502022
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.3032	1232.2301480484525
Firefox-46.0	lat_syscall_getpid	lat_syscall 16384 getpid	run	65.4297	1099.7688425302829
Firefox-46.0	lat_pipe	lat_pipe 4096	run	352.2949	68.68050934954685
Firefox-46.0	lat_pipe	lat_pipe 4096	run	322.7539	62.83758648380294
Firefox-46.0	lat_pipe	lat_pipe 4096	run	304.1992	59.1676470471888
Firefox-46.0	lat_pipe	lat_pipe 4096	run	296.1426	57.57412982163271
Firefox-46.0	lat_pipe	lat_pipe 4096	run	344.9707	67.23185373012701
Firefox-46.0	lat_pipe	lat_pipe 4096	run	333.2520	64.91400869486101
Firefox-46.0	lat_pipe	lat_pipe 4096	run	300.2930	58.395038628443025
Firefox-46.0	lat_pipe	lat_pipe 4096	run	297.6074	57.8638530339052
Firefox-46.0	lat_pipe	lat_pipe 4096	run	342.0410	66.65238752655334
Firefox-46.0	lat_pipe	lat_pipe 4096	run	389.4043	76.02038822277514
Firefox-46.0	lat_pipe	lat_pipe 4096	run	309.0820	60.133417460135355
Firefox-46.0	lat_pipe	lat_pipe 4096	run	309.8145	60.2782988453003
Firefox-46.0	lat_pipe	lat_pipe 4096	run	310.7910	60.471441060472394
Firefox-46.0	lat_pipe	lat_pipe 4096	run	343.0176	66.84554952075413
Firefox-46.0	lat_pipe	lat_pipe 4096	run	294.6777	57.28438683033153
Firefox-46.0	lat_pipe	lat_pipe 4096	run	296.8750	57.718991427768955
Firefox-46.0	lat_pipe	lat_pipe 4096	run	350.5859	68.34248574920981
Firefox-46.0	lat_pipe	lat_pipe 4096	run	343.5059	66.94213051785452
Firefox-46.0	lat_pipe	lat_pipe 4096	run	299.5605	58.25015724327809
Firefox-46.0	lat_pipe	lat_pipe 4096	run	300.0488	58.346738240378485
Firefox-46.0	lat_pipe	lat_pipe 4096	run	329.8340	64.23796149418693
Firefox-46.0	lat_pipe	lat_pipe 4096	run	346.1914	67.47329633336365
Firefox-46.0	lat_pipe	lat_pipe 4096	run	297.6074	57.8638530339052
Firefox-46.0	lat_pipe	lat_pipe 4096	run	328.1250	63.899937893849895
Firefox-46.0	lat_pipe	lat_pipe 4096	run	314.6973	61.24406925824685
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	354.2480	27.44794218028509
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	357.4219	27.702822726360175
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	357.1777	27.68321220638427
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	341.3086	26.408841598072684
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	351.8066	27.251885163621772
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	345.4590	26.742140132503522
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	353.5156	27.38912668138929
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	365.4785	28.349809275245942
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	359.6191	27.87926922304759
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	375.0000	29.114434852439278
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	366.9434	28.46744830355351
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	378.1738	29.369307367998406
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	366.6992	28.447837783577604
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	371.8262	28.85956233688015
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	361.3281	28.016510740815107
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	369.8730	28.702710299136726
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	367.4316	28.50665328247341
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	367.1875	28.48705079301346
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	364.9902	28.310596265810087
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	362.7930	28.134149769122676
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	368.6523	28.60468179080507
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	373.7793	29.016406344107615
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	379.1504	29.447733386870112
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	367.1875	28.48705079301346
Chrome-51.0.2704.29	lat_tcp_localhost	lat_tcp 4096 127.0.0.1	run	370.8496	28.78113631800844
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70062.5000	2136.1576780521923
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70562.5000	2151.409472364786
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70187.5000	2139.9706266303406
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70000.0000	2134.251203763118
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71062.5000	2166.66126667738
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71187.5000	2170.474215255528
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71250.0000	2172.3806895446023
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71250.0000	2172.3806895446023
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70937.5000	2162.848318099231
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71000.0000	2164.7547923883053
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71375.0000	2176.1936381227506
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71000.0000	2164.7547923883053
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71000.0000	2164.7547923883053
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71125.0000	2168.567740966454
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70750.0000	2157.1288952320087
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71375.0000	2176.1936381227506
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71125.0000	2168.567740966454
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	71687.5000	2185.7260095681218
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70625.0000	2153.3159466538605
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70937.5000	2162.848318099231
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70937.5000	2162.848318099231
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70687.5000	2155.2224209429346
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70875.0000	2160.941843810157
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70750.0000	2157.1288952320087
Chrome-51.0.2704.29	lat_proc_null_static	lat_proc 16 null static	run	70125.0000	2138.0641523412664
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	82.7026	1390.362718707941
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	75.1953	1264.062247644684
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	83.0078	1395.49730820996
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	85.3882	1435.5444145356664
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	80.9937	1361.612718707941
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.9136	1242.4993270524901
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	74.1577	1246.60598923284
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.6084	1237.3647375504713
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	87.4634	1470.456931359354
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.7305	1239.418909825034
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	77.0264	1294.8681022880216
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	74.6460	1254.8209959623152
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.1201	1229.1497308209962
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	76.1719	1280.492261103634
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	78.1860	1314.376850605653
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.7915	1240.4451547779274
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.5474	1236.3384925975774
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.3643	1233.2580753701213
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.6084	1237.3647375504713
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	74.2188	1247.633916554509
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	77.3315	1300.0010094212655
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	74.6460	1254.8209959623152
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	75.5005	1269.1968371467028
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	73.3643	1233.2580753701213
Chrome-51.0.2704.29	lat_syscall_getpid	lat_syscall 16384 getpid	run	78.8574	1325.6722745625843
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	358.8867	69.98430336283045
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	356.4453	69.50141815635716
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	351.8066	68.58392835244646
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	355.7129	69.35655655022092
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	356.2012	69.4531375473213
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	363.0371	70.80521216964077
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	352.0508	68.632228740511
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	364.9902	71.19151637901365
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	358.1543	69.8394417566942
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	362.7930	70.75693156060491
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	359.3750	70.08088435993083
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	363.5254	70.90179316674116
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	353.7598	68.97025234084803
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	361.8164	70.56376956640412
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	359.8633	70.17746535703124
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	354.2480	69.06681355891973
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	362.5488	70.70863117254038
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	353.2715	68.87367134374765
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	362.3047	70.66035056350452
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	360.1074	70.22574596606708
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	364.5020	71.09495516094195
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	350.3418	68.29420514017396
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	361.5723	70.51548895736826
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	355.4688	69.30827594118507
Chrome-51.0.2704.29	lat_pipe	lat_pipe 4096	run	356.9336	69.59799915345756
linux-x86_64	lat_pipe	_	run	4.9835	-0.014312105161139873
linux-x86_64	lat_pipe	_	run	5.0324	-0.0046401601310164685
linux-x86_64	lat_pipe	_	run	5.0876	0.006277863706668936
linux-x86_64	lat_pipe	_	run	5.0479	-0.0015744106838402629
linux-x86_64	lat_pipe	_	run	5.0258	-0.005945576024652707
linux-x86_64	lat_pipe	_	run	5.1708	0.02273401557796278
linux-x86_64	lat_pipe	_	run	5.0471	-0.0017326429133719175
linux-x86_64	lat_pipe	_	run	4.9992	-0.011206797656580841
linux-x86_64	lat_pipe	_	run	5.0533	-0.0005063431345015059
linux-x86_64	lat_pipe	_	run	5.0720	0.0031923352308013183
linux-x86_64	lat_pipe	_	run	5.0913	0.007009687768252971
linux-x86_64	lat_pipe	_	run	5.0467	-0.001811759028137745
linux-x86_64	lat_pipe	_	run	5.0764	0.004062612493225419
linux-x86_64	lat_pipe	_	run	5.0404	-0.0030578378356997454
linux-x86_64	lat_pipe	_	run	4.9840	-0.014213210017682632
linux-x86_64	lat_pipe	_	run	4.9757	-0.015854869399073768
linux-x86_64	lat_pipe	_	run	5.0659	0.001985814480622319
linux-x86_64	lat_pipe	_	run	5.1405	0.01674096988445079
linux-x86_64	lat_pipe	_	run	5.1777	0.024098768557673435
linux-x86_64	lat_pipe	_	run	5.0262	-0.0058664599098868795
linux-x86_64	lat_pipe	_	run	5.0691	0.002618743398748938
linux-x86_64	lat_pipe	_	run	5.0982	0.008374440747963624
linux-x86_64	lat_pipe	_	run	5.0153	-0.008022374037255982
linux-x86_64	lat_pipe	_	run	5.0486	-0.0014359574830000211
linux-x86_64	lat_pipe	_	run	5.0209	-0.006914748430534224
linux-x86_64	lat_proc_null_static	_	run	32.3922	-0.011921656535204498
linux-x86_64	lat_proc_null_static	_	run	33.0457	0.008012438631355288
linux-x86_64	lat_proc_null_static	_	run	32.8140	0.0009447571468994736
linux-x86_64	lat_proc_null_static	_	run	32.6761	-0.0032616877245139277
linux-x86_64	lat_proc_null_static	_	run	33.1069	0.009879258255216957
linux-x86_64	lat_proc_null_static	_	run	31.8251	-0.02922024164454838
linux-x86_64	lat_proc_null_static	_	run	32.3315	-0.0137732243647535
linux-x86_64	lat_proc_null_static	_	run	32.6940	-0.0027156734881229366
linux-x86_64	lat_proc_null_static	_	run	32.7616	-0.0006536308970603058
linux-x86_64	lat_proc_null_static	_	run	32.6259	-0.004792967873498234
linux-x86_64	lat_proc_null_static	_	run	32.5411	-0.007379672188914167
linux-x86_64	lat_proc_null_static	_	run	33.5615	0.023746189644227127
linux-x86_64	lat_proc_null_static	_	run	31.9542	-0.025282228353036652
linux-x86_64	lat_proc_null_static	_	run	32.4774	-0.009322750784338519
linux-x86_64	lat_proc_null_static	_	run	33.3460	0.017172666295499066
linux-x86_64	lat_proc_null_static	_	run	33.4042	0.018947975153485168
linux-x86_64	lat_proc_null_static	_	run	32.0586	-0.02209765370056714
linux-x86_64	lat_proc_null_static	_	run	33.2492	0.014219918916581087
linux-x86_64	lat_proc_null_static	_	run	32.8218	0.001182685138176031
linux-x86_64	lat_proc_null_static	_	run	32.7407	-0.0012911558993268623
linux-x86_64	lat_proc_null_static	_	run	33.1172	0.010193445218056197
linux-x86_64	lat_proc_null_static	_	run	33.0000	0.006618424631184329
linux-x86_64	lat_proc_null_static	_	run	33.1291	0.010556437922696057
linux-x86_64	lat_proc_null_static	_	run	32.8300	0.0014328145649024184
linux-x86_64	lat_proc_null_static	_	run	33.0717	0.008805531935610261
linux-x86_64	lat_syscall_getpid	_	run	0.0590	-0.007402422611036272
linux-x86_64	lat_syscall_getpid	_	run	0.0595	0.0010094212651413947
linux-x86_64	lat_syscall_getpid	_	run	0.0586	-0.014131897711978359
linux-x86_64	lat_syscall_getpid	_	run	0.0588	-0.010767160161507316
linux-x86_64	lat_syscall_getpid	_	run	0.0596	0.0026917900403769747
linux-x86_64	lat_syscall_getpid	_	run	0.0588	-0.010767160161507316
linux-x86_64	lat_syscall_getpid	_	run	0.0587	-0.012449528936742778
linux-x86_64	lat_syscall_getpid	_	run	0.0586	-0.014131897711978359
linux-x86_64	lat_syscall_getpid	_	run	0.0583	-0.019179004037684983
linux-x86_64	lat_syscall_getpid	_	run	0.0594	-0.0006729475100940686
linux-x86_64	lat_syscall_getpid	_	run	0.0595	0.0010094212651413947
linux-x86_64	lat_syscall_getpid	_	run	0.0590	-0.007402422611036272
linux-x86_64	lat_syscall_getpid	_	run	0.0594	-0.0006729475100940686
linux-x86_64	lat_syscall_getpid	_	run	0.0626	0.053162853297442976
linux-x86_64	lat_syscall_getpid	_	run	0.0587	-0.012449528936742778
linux-x86_64	lat_syscall_getpid	_	run	0.0627	0.05484522207267856
linux-x86_64	lat_syscall_getpid	_	run	0.0623	0.04811574697173635
linux-x86_64	lat_syscall_getpid	_	run	0.0589	-0.009084791386271735
linux-x86_64	lat_syscall_getpid	_	run	0.0587	-0.012449528936742778
linux-x86_64	lat_syscall_getpid	_	run	0.0594	-0.0006729475100940686
linux-x86_64	lat_syscall_getpid	_	run	0.0587	-0.012449528936742778
linux-x86_64	lat_syscall_getpid	_	run	0.0587	-0.012449528936742778
linux-x86_64	lat_syscall_getpid	_	run	0.0597	0.0043741588156125544
linux-x86_64	lat_syscall_getpid	_	run	0.0588	-0.010767160161507316
linux-x86_64	lat_syscall_getpid	_	run	0.0596	0.0026917900403769747
linux-x86_64	lat_tcp_localhost	_	run	12.9455	0.039590443686007004
linux-x86_64	lat_tcp_localhost	_	run	12.9569	0.040505922505521166
linux-x86_64	lat_tcp_localhost	_	run	12.7238	0.02178678980124503
linux-x86_64	lat_tcp_localhost	_	run	12.5981	0.011692431238707371
linux-x86_64	lat_tcp_localhost	_	run	12.5345	0.00658502308773359
linux-x86_64	lat_tcp_localhost	_	run	12.0924	-0.02891788797430215
linux-x86_64	lat_tcp_localhost	_	run	12.4426	-0.0007950210801041132
linux-x86_64	lat_tcp_localhost	_	run	12.2965	-0.0125276048986145
linux-x86_64	lat_tcp_localhost	_	run	12.5385	0.006906243726159717
linux-x86_64	lat_tcp_localhost	_	run	12.2574	-0.015667536639228794
linux-x86_64	lat_tcp_localhost	_	run	12.6709	0.017538646858060843
linux-x86_64	lat_tcp_localhost	_	run	12.6657	0.017121060028106993
linux-x86_64	lat_tcp_localhost	_	run	12.5149	0.0050110419594461995
linux-x86_64	lat_tcp_localhost	_	run	12.1036	-0.028018470186709252
linux-x86_64	lat_tcp_localhost	_	run	12.3025	-0.012045773940975453
linux-x86_64	lat_tcp_localhost	_	run	12.0875	-0.02931138325637396
linux-x86_64	lat_tcp_localhost	_	run	12.1515	-0.024171853041557653
linux-x86_64	lat_tcp_localhost	_	run	12.4284	-0.0019353543465165332
linux-x86_64	lat_tcp_localhost	_	run	12.6512	0.015956635213812676
linux-x86_64	lat_tcp_localhost	_	run	12.2001	-0.020269022284681488
linux-x86_64	lat_tcp_localhost	_	run	12.1433	-0.024830355350331026
linux-x86_64	lat_tcp_localhost	_	run	12.3003	-0.012222445292109781
linux-x86_64	lat_tcp_localhost	_	run	12.5544	0.008183095763903019
linux-x86_64	lat_tcp_localhost	_	run	12.9943	0.043509335474804574
linux-x86_64	lat_tcp_localhost	_	run	12.1577	-0.023673961051997344


==> data/meme-original/meme-in-browser-chrome52.json <==
[
    10.49499999999989, 
    9.604999999999563, 
    11.985000000000127, 
    10.669999999999163, 
    9.715000000000146, 
    8.965000000000146, 
    9.734999999999673, 
    10.239999999998872, 
    10.240000000000691, 
    8.805000000000291, 
    8.81000000000131, 
    9.420000000000073, 
    8.415000000000873, 
    8.75500000000011, 
    8.515000000000327, 
    8.210000000000036, 
    8.154999999999745, 
    8.63000000000011, 
    8.1850000000004, 
    8.225000000000364, 
    8.8050000000012, 
    11.069999999999709, 
    10.75, 
    10.430000000000291, 
    11.085000000000036, 
    11.164999999999964, 
    8.965000000000146, 
    8.710000000000946, 
    9.584999999999127, 
    8.699999999999818, 
    7.915000000000873, 
    8.010000000000218, 
    8.18499999999949, 
    8.180000000000291, 
    10.244999999998981, 
    8.984999999999673, 
    8.425000000000182, 
    8.13000000000011, 
    9.4399999999996, 
    8.804999999999382, 
    9.569999999999709, 
    8.614999999999782, 
    9.24999999999909, 
    10.885000000000218, 
    12.400000000000546, 
    10.364999999999782, 
    9.104999999999563, 
    9.8100000000004, 
    8.8199999999988, 
    9.704999999999018, 
    12.99499999999989, 
    8.769999999999527, 
    9.199999999999818, 
    8.545000000000073, 
    8.300000000000182, 
    12.024999999999636, 
    9.989999999999782, 
    8.274999999999636, 
    7.9399999999996, 
    8.855000000000473, 
    8.61999999999989, 
    7.925000000000182, 
    8.05999999999949, 
    7.9650000000001455, 
    7.970000000000255, 
    10.084999999999127, 
    7.890000000001237, 
    8.30999999999949, 
    8.420000000000073, 
    8.12500000000091, 
    8.029999999999745, 
    8.909999999999854, 
    8.460000000000946, 
    8, 
    8.49499999999989, 
    8.555000000000291, 
    8.695000000000618, 
    8.964999999999236, 
    8.710000000000036, 
    8.289999999999964, 
    8.619999999998981, 
    8.25, 
    8.75, 
    9.140000000000327, 
    8.900000000000546, 
    8.085000000000036, 
    7.9299999999993815, 
    8.085000000000036, 
    8.860000000000582, 
    8.730000000000473, 
    8.885000000000218, 
    10.00500000000011, 
    8.054999999999382, 
    8.179999999999382, 
    8.794999999999163, 
    8.134999999999309, 
    8.1899999999996, 
    8.449999999999818, 
    9.99499999999989, 
    9.949999999999818, 
    10.44000000000051
]


==> data/meme-original/meme-in-browser-ff48.json <==
[
    6.244999999999891, 
    5.180000000000291, 
    5.335000000000036, 
    7.454999999999927, 
    5.824999999999818, 
    5.109999999999673, 
    7.980000000000473, 
    8.239999999999782, 
    5.699999999999818, 
    5.969999999999345, 
    5.470000000000255, 
    5.8200000000006185, 
    5.140000000000327, 
    6.480000000000473, 
    6.055000000000291, 
    5.164999999999964, 
    5.380000000000109, 
    7.085000000000036, 
    5.964999999999236, 
    5.420000000000073, 
    8.394999999999527, 
    5.875, 
    8.824999999999818, 
    8.36999999999989, 
    5.369999999999891, 
    5.305000000000291, 
    4.770000000000437, 
    4.8400000000001455, 
    6.739999999999782, 
    6.164999999999964, 
    6.065000000000509, 
    4.925000000000182, 
    4.430000000000291, 
    4.699999999999818, 
    8.519999999999527, 
    6.1899999999996, 
    4.655000000000655, 
    4.350000000000364, 
    4.8700000000008, 
    7.145000000000437, 
    5.2150000000001455, 
    9.75500000000011, 
    7.200000000000728, 
    7.489999999999782, 
    7.295000000000073, 
    8.635000000000218, 
    6.205000000000837, 
    4.190000000000509, 
    4.719999999999345, 
    4.264999999999418, 
    10.265000000000327, 
    5.135000000000218, 
    6.605000000000473, 
    5.420000000000073, 
    5.574999999999818, 
    6.7849999999998545, 
    4.615000000000691, 
    4.324999999999818, 
    5.489999999999782, 
    7.460000000000036, 
    7.319999999999709, 
    6.9399999999996, 
    9.819999999999709, 
    5.9099999999998545, 
    6.180000000000291, 
    7.135000000000218, 
    4.234999999999673, 
    4.490000000000691, 
    4.270000000000437, 
    4.0349999999998545, 
    4.055000000000291, 
    4.680000000000291, 
    4.420000000000073, 
    25.699999999999818, 
    5.349999999999454, 
    8.514999999999418, 
    4.385000000000218, 
    5.255000000000109, 
    4.205000000000837, 
    5.869999999999891, 
    6.75, 
    4.6950000000006185, 
    3.574999999999818, 
    5.575000000000728, 
    4.920000000000073, 
    4.5549999999993815, 
    5.2549999999992, 
    4.700000000000728, 
    3.719999999999345, 
    4.039999999999964, 
    5.579999999999927, 
    3.8299999999999272, 
    3.7600000000002183, 
    4.595000000000255, 
    4.914999999999964, 
    5.835000000000036, 
    4.460000000000036, 
    4.4099999999998545, 
    18.974999999999454, 
    3.7049999999999272, 
    5.164999999999964
]


==> data/meme-original/meme-to-localhost-chrome52.json <==
[
    1.7500000000002274, 
    1.7650000000001, 
    1.5550000000000637, 
    1.8450000000000273, 
    1.6599999999998545, 
    1.6000000000001364, 
    1.6549999999997453, 
    1.6500000000003183, 
    1.5550000000000637, 
    1.5450000000000728, 
    1.3899999999998727, 
    1.6349999999997635, 
    1.7250000000001364, 
    1.490000000000009, 
    1.7250000000001364, 
    1.7399999999997817, 
    1.6700000000000728, 
    1.7199999999998, 
    1.7300000000000182, 
    1.7450000000001182, 
    1.5900000000001455, 
    1.775000000000091, 
    1.7950000000000728, 
    1.7899999999999636, 
    1.8150000000000546, 
    1.7650000000001, 
    1.8500000000001364, 
    1.740000000000009, 
    1.775000000000091, 
    1.7949999999998454, 
    1.5900000000001455, 
    1.6050000000000182, 
    1.6200000000001182, 
    1.5799999999999272, 
    1.5950000000000273, 
    1.5799999999999272, 
    1.5149999999998727, 
    1.4299999999998363, 
    1.4800000000000182, 
    1.615000000000009, 
    1.6800000000000637, 
    1.4849999999996726, 
    1.7650000000003274, 
    1.425000000000182, 
    1.6399999999998727, 
    1.599999999999909, 
    1.6349999999997635, 
    1.4650000000001455, 
    1.6550000000002, 
    1.6099999999996726, 
    1.6749999999997272, 
    1.4800000000000182, 
    1.4650000000001455, 
    1.5350000000003092, 
    1.5950000000002547, 
    1.6300000000001091, 
    1.5300000000002, 
    1.4450000000001637, 
    1.694999999999709, 
    1.599999999999909, 
    1.5300000000006548, 
    1.5900000000001455, 
    1.5399999999999636, 
    1.5700000000001637, 
    1.6600000000003092, 
    1.4099999999998545, 
    1.6449999999999818, 
    1.6050000000000182, 
    1.4599999999995816, 
    1.4700000000002547, 
    1.574999999999818, 
    1.5799999999999272, 
    1.5599999999999454, 
    1.6350000000002183, 
    1.4299999999998363, 
    1.5349999999993997, 
    1.5050000000001091, 
    1.6299999999996544, 
    1.6050000000000182, 
    1.4549999999999272, 
    1.4950000000003456, 
    1.5399999999999636, 
    1.644999999999527, 
    1.6400000000003274, 
    1.4699999999998, 
    1.5050000000001091, 
    1.5850000000000364, 
    1.5100000000002183, 
    1.6150000000002365, 
    1.544999999999618, 
    1.6900000000000546, 
    1.7450000000003456, 
    1.669999999999618, 
    1.6449999999999818, 
    1.6900000000000546, 
    1.6049999999995634, 
    1.6549999999997453, 
    1.6700000000000728, 
    1.724999999999909, 
    1.699999999999818, 
    1.6900000000000546
]


==> data/meme-original/meme-to-localhost-ff48.json <==
[
    2.1399999999998727, 
    2.240000000000009, 
    1.6950000000001637, 
    2.439999999999827, 
    1.5950000000000273, 
    1.5450000000000728, 
    1.6900000000000546, 
    1.5549999999998363, 
    1.5349999999998545, 
    1.6449999999999818, 
    1.650000000000091, 
    1.6800000000000637, 
    1.634999999999991, 
    1.7000000000000455, 
    1.900000000000091, 
    3, 
    1.615000000000009, 
    1.5650000000000546, 
    1.6199999999998909, 
    1.6450000000002092, 
    1.5750000000000455, 
    1.5350000000000819, 
    2.339999999999918, 
    1.5399999999999636, 
    1.599999999999909, 
    1.5, 
    1.5599999999999454, 
    1.5499999999999545, 
    1.525000000000091, 
    2.3350000000000364, 
    1.525000000000091, 
    1.6050000000000182, 
    1.5899999999999181, 
    1.634999999999991, 
    1.5799999999999272, 
    2.0750000000000455, 
    3.354999999999791, 
    1.490000000000009, 
    1.5799999999999272, 
    1.5450000000000728, 
    1.5450000000000728, 
    1.4950000000001182, 
    1.5600000000001728, 
    1.4249999999999545, 
    1.5399999999999636, 
    1.580000000000382, 
    1.6050000000000182, 
    1.4349999999999454, 
    1.5199999999999818, 
    1.5700000000001637, 
    1.4549999999999272, 
    1.4899999999997817, 
    1.555000000000291, 
    1.555000000000291, 
    2.9700000000002547, 
    1.5450000000000728, 
    1.625, 
    1.6399999999998727, 
    1.5349999999998545, 
    1.5900000000001455, 
    1.5349999999998545, 
    2.3450000000002547, 
    1.5599999999999454, 
    1.5949999999998, 
    1.569999999999709, 
    1.555000000000291, 
    1.4900000000002365, 
    1.4899999999997817, 
    2.244999999999891, 
    1.5549999999998363, 
    1.550000000000182, 
    1.4799999999995634, 
    1.9900000000002365, 
    1.5549999999998363, 
    1.544999999999618, 
    2.3650000000002365, 
    1.6149999999997817, 
    1.4700000000002547, 
    1.9699999999998, 
    1.9850000000001273, 
    2.0300000000002, 
    2.1650000000004184, 
    2.2700000000004366, 
    2.0049999999996544, 
    1.699999999999818, 
    1.5650000000000546, 
    2.3049999999998363, 
    1.4850000000001273, 
    1.5150000000003274, 
    1.4850000000001273, 
    1.3999999999996362, 
    1.5900000000001455, 
    1.550000000000182, 
    2.2799999999997453, 
    1.5600000000004002, 
    1.6200000000003456, 
    1.4750000000003638, 
    1.5, 
    4.494999999999891, 
    1.5750000000002728, 
    1.4600000000000364
]


==> data/meme.tsv <==
series	display	experiment	version	rtt	mean	stdev
in-browser-chrome52	Browsix (Chrome)	in-browser	chrome-52.0.2743.116	0	9.08603960396036	1.0844688369961177
in-browser-chrome52	Browsix (Chrome)	in-browser	chrome-52.0.2743.116	25	9.08603960396036	1.0844688369961177
in-browser-chrome52	Browsix (Chrome)	in-browser	chrome-52.0.2743.116	50	9.08603960396036	1.0844688369961177
in-browser-chrome52	Browsix (Chrome)	in-browser	chrome-52.0.2743.116	100	9.08603960396036	1.0844688369961177
in-browser-ff48	Browsix (Firefox)	in-browser	firefox-48.0	0	6.078762376237668	2.7867898562629208
in-browser-ff48	Browsix (Firefox)	in-browser	firefox-48.0	25	6.078762376237668	2.7867898562629208
in-browser-ff48	Browsix (Firefox)	in-browser	firefox-48.0	50	6.078762376237668	2.7867898562629208
in-browser-ff48	Browsix (Firefox)	in-browser	firefox-48.0	100	6.078762376237668	2.7867898562629208
to-localhost-chrome52	remote	to-localhost	chrome-52.0.2743.116	0	1.6147029702970324	0.10635041556614676
to-localhost-chrome52	remote	to-localhost	chrome-52.0.2743.116	25	26.61470297029703	0.10635041556614676
to-localhost-chrome52	remote	to-localhost	chrome-52.0.2743.116	50	51.61470297029703	0.10635041556614676
to-localhost-chrome52	remote	to-localhost	chrome-52.0.2743.116	100	101.61470297029703	0.10635041556614676
to-localhost-ff48	remote (Firefox)	to-localhost	firefox-48.0	0	1.7510891089109148	0.45074471930372206
to-localhost-ff48	remote (Firefox)	to-localhost	firefox-48.0	25	26.751089108910914	0.45074471930372206
to-localhost-ff48	remote (Firefox)	to-localhost	firefox-48.0	50	51.75108910891092	0.45074471930372206
to-localhost-ff48	remote (Firefox)	to-localhost	firefox-48.0	100	101.75108910891092	0.45074471930372206


==> meme-to-aws.json <==
[
    22.480000000000473, 
    22.895000000000437, 
    26.26000000000022, 
    22.480000000000018, 
    22.765000000000327, 
    28.054999999999836, 
    22.63000000000011, 
    22.934999999999945, 
    25.639999999999873, 
    22.33999999999969, 
    22.570000000000164, 
    29.08999999999969, 
    22.519999999999527, 
    23.7800000000002, 
    22.09999999999991, 
    23.059999999999945, 
    23.394999999999982, 
    24.679999999999836, 
    22.28500000000031, 
    22.529999999999745, 
    22.190000000000055, 
    22.315000000000055, 
    22.789999999999964, 
    22.815000000000055, 
    22.105000000000018, 
    23.0949999999998, 
    24.024999999999636, 
    23.289999999999964, 
    22.679999999999836, 
    22.509999999999764, 
    22.23999999999978, 
    22.524999999999636, 
    22.5949999999998, 
    24.265000000000327, 
    22.574999999999818, 
    24.039999999999964, 
    22.264999999999873, 
    22.769999999999982, 
    22.215000000000146, 
    22.550000000000637, 
    22.899999999999636, 
    22.58499999999958, 
    22.299999999999727, 
    23.090000000000146, 
    22.2800000000002, 
    22.164999999999964, 
    22.91500000000042, 
    22.390000000000327, 
    22.579999999999927, 
    22.840000000000146, 
    22.330000000000382, 
    22.550000000000182, 
    22.50500000000011, 
    22.365000000000236, 
    22.0949999999998, 
    22.585000000000036, 
    22.575000000000273, 
    22.31999999999971, 
    23.47000000000071, 
    22.3449999999998, 
    22.169999999999163, 
    22.68499999999949, 
    22.730000000000473, 
    23.6899999999996, 
    23.329999999999927, 
    22.164999999999964, 
    22.399999999999636, 
    22.38000000000011, 
    23.149999999999636, 
    22.849999999999454, 
    26.849999999999454, 
    22.13499999999931, 
    22.029999999999745, 
    25.49000000000069, 
    22.19000000000051, 
    22.599999999999454, 
    24, 
    22.36999999999989, 
    22.485000000000582, 
    22.360000000000582, 
    22.36499999999978, 
    22.705000000000837, 
    22.625, 
    22.359999999999673, 
    22.350000000000364, 
    23.329999999999927, 
    21.954999999999927, 
    22.774999999998727, 
    22.784999999999854, 
    22.9399999999996, 
    22.219999999999345, 
    22.525000000000546, 
    22.51000000000022, 
    22.26000000000022, 
    23.829999999999927, 
    23.25500000000011, 
    22.279999999999745, 
    23.159999999999854, 
    21.980000000000473, 
    21.730000000000473, 
    24.300000000000182
]


==> notes.txt <==
http://pages.cs.wisc.edu/~nitina/
 -- has done work on data centric apps
 -- current approach for the meme demo = no synching
    obviously for other apps, would need consistent data / synching, etc. local vs. server
    (cite as something other people have looked at that you would have to take into account for more complex applications)

Galen Hunt - Coign for sure (components -> distributed)
Yannis Smaragdakis - JOrchestra (monolithic -> distributed)
Andrew Myers and Stephen Chong - similar work, using GWT
  -- our approach is reverse and in some ways simpler; many apps already in JS (Node) or compilable to it
  -- of course, caveat about data synch, which is difficult no matter what
     (though in theory could migrate state; possible cite to John's paper under submission?)

Andrew Baumann
  -- multikernel stuff (Barrelfish), with Timothy Roscoe
  http://dl.acm.org/citation.cfm?doid=1629575.1629579
  could mention this as potentially interesting future work
  (note: Barrelfish is a good fit because message passing: "For example, we used an asynchronous message-passing abstraction for all inter-core communication, rather than assuming shared memory.")

Jeff Chase
  - really old work that is about data xfer across replicas, actually fits in a bit with that app thing
  (http://www.cs.duke.edu/ari/cisi/ivory.pdf)

Peter Chen
  - holy shit I can't believe I just found this -- so related to the client-side migration app
    http://web.eecs.umich.edu/~pmchen/papers/gordon15_1.pdf
      --> cite this and appropriate technical papers referenced in the related work section

Roxana Geambasu
  - extensive discussion of POSIX standards -- we should be careful here with our claims!
    they have 14 categories they use, which we can borrow
  - we can also observe that modern OS's are already not POSIX compliant
    - https://roxanageambasu.github.io/publications/eurosys2016posix.pdf

Gernot Heiser
  - recent paper on lessons learned from microkernels - http://ssrg.nicta.com.au/publications/nictaabstracts/6930.pdf, http://dl.acm.org/ft_gateway.cfm?id=2522720&ftid=1418245&dwn=1&CFID=281995453&CFTOKEN=10261052

Charlie Hu
  - energy stuff for mobile (*may* be useful for a citation, unclear)
    https://engineering.purdue.edu/~ychu/

Galen Hunt
  - shielding applications from untrusted cloud - may be confidentiality/audit reasons for running backend code in-browser
    http://research.microsoft.com/apps/pubs/default.aspx?id=223450

  - singularity, library OSs

  - http://research.microsoft.com/apps/pubs/default.aspx?id=81154
    - heterogenous multiprocessing with message-passing micro kernels



Petros Maniatis
  - Mantis: Efficient Predictions of Execution Time, Energy Usage, Memory Usage and Network Usage on Smart Mobile Devices
  - Mantis: Automatic Performance Prediction for Smartphone Applications
  - Towards verifiable resource accounting for outsourced computation
  - and especially:
    - CloneCloud: elastic execution between mobile device and cloud (!!!)

Zhuoqing Morley Mao
  - also on Tango paper

KyoungSoo Park
  - complementary work for mobile thing, pretty interesting:
    "Practicalizing Delay-Tolerant Mobile Apps with Cedos"
    http://www.ndsl.kaist.edu/~kyoungsoo/papers/cedos.pdf

Zheng Zhang
  - patent on migrating functionality from web servers client-side.
    https://www.google.com/patents/US8190703




YouOS:
- 'os in the browser'
- http://www.somewhatfrank.com/2006/03/youos_.html

